BanditQ: Fair Bandits with Guaranteed Rewards

Classic no-regret multi-armed bandit algorithms, including the Upper Confidence Bound (UCB), Hedge, and EXP3, are inherently unfair by design. Their unfairness stems from their objective of playing the most rewarding arm as frequently as possible while ignoring the rest. In this paper, we consider a fair prediction problem in the stochastic setting with a guaranteed minimum rate of accrual of rewards for each arm. We study the problem in both full-information and bandit feedback settings. Combining queueing-theoretic techniques with adversarial bandits, we propose a new online policy, called BanditQ, that achieves the target reward rates while conceding a regret and target rate violation penalty of at most $O(T^{\frac{3}{4}}).$ The regret bound in the full-information setting can be further improved to $O(\sqrt{T})$ under either a monotonicity assumption or when considering time-averaged regret. The proposed policy is efficient and admits a black-box reduction from the fair prediction problem to the standard adversarial MAB problem. The analysis of the BanditQ policy involves a new self-bounding inequality, which might be of independent interest.

==> Figures/uploaded_abstract.txt <==
Abstract:

Classic no-regret online prediction algorithms, including variants of $\texttt{Hedge}$ in the full-information setting and variants of $\texttt{UCB}$ in the bandit feedback setting, are inherently unfair by design, as they aim to play the most rewarding arm as many times as possible while ignoring the less rewarding arms. In this paper, we consider a fair prediction problem in the stochastic setting with hard lower bounds on the rate of accrual of rewards for each arm. We study the problem in both full and bandit feedback settings. Using queueing theoretic techniques in conjunction with adversarial online learning, we propose a new online prediction policy, called $\texttt{BanditQ}$, that achieves the target rate constraints while achieving instance-independent regrets of $O(T^{\frac{3}{4}}).$ Furthermore, the above regret bound can be improved to $O(\sqrt{T})$ when considering average regret over the entire horizon. The proposed $\texttt{BanditQ}$ policy is efficient and admits a black-box reduction of the fair prediction problem to the MAB problem. The design and analysis of $\texttt{BanditQ}$ involve a novel use of the potential function method in conjunction with recent scale-free second-order MAB regret bounds and a certain self-bounding inequality for the reward gradients and are of independent interest. 

TLDR

We design a fair online MAB policy that meets given feasible target reward rates for each arm.


Also check out the paper checklist guideline
